{\epsilon}-Optimally Solving Two-Player Zero-Sum POSGs

We present a novel framework for {\epsilon}-optimally solving two-player zero-sum partially observable stochastic games (zs-POSGs). These games pose a major challenge due to the absence of a principled connection with dynamic programming (DP) techniques developed for two-player zero-sum stochastic games (zs-SGs). Prior attempts at transferring solution methods have lacked a lossless reduction, defined here as a transformation that preserves value functions, equilibrium strategies, and optimality structure, thereby limiting generalisation to ad-hoc algorithms. This work introduces the first lossless reduction from zs-POSGs to transition-independent zs-SGs, enabling the principled application of a broad class of DP-based methods. We show empirically that point-based value iteration (PBVI) algorithms, applied via this reduction, produce {\epsilon}-optimal strategies across a range of benchmark domains, consistently matching or outperforming existing state-of-the-art methods. Our results open a systematic pathway for algorithmic and theoretical transfer from SGs to partially observable settings.

==> paper/results/CFRpp/H5/adversarialtiger/adversarialtiger_H5.csv <==
iter,time,max_value,min_value,exploitability
1,10.7621,-1.06861,1.06861,0.290366
2,15.4397,-1.02483,1.02483,0.265986
3,21.9003,-1.02103,1.02103,0.233746
4,28.5402,-1.01454,1.01454,0.22106
5,34.8811,-1.0043,1.0043,0.180732
6,41.2132,-0.999394,0.999394,0.213946
7,46.5984,-0.998092,0.998092,0.243001
8,53.0295,-0.997954,0.997954,0.238484
9,58.4241,-0.997897,0.997897,0.14376
10,62.9012,-0.999068,0.999068,0.0917797
11,67.5102,-0.997243,0.997243,0.0861281
12,72.7374,-0.994613,0.994613,0.0838308
13,77.2916,-0.99026,0.99026,0.0788722
14,81.9738,-0.985794,0.985794,0.0719166
15,86.6836,-0.981989,0.981989,0.0665422
16,91.385,-0.978344,0.978344,0.0595923
17,95.7059,-0.97476,0.97476,0.0566255
18,100.373,-0.971384,0.971384,0.0533236
19,103.28,-0.968558,0.968558,0.0408543
20,106.056,-0.965984,0.965984,0.0371819
21,108.732,-0.963942,0.963942,0.038793
22,111.548,-0.962267,0.962267,0.0396824
23,115.262,-0.960844,0.960844,0.0392176
24,119.455,-0.959662,0.959662,0.0290293
25,122.823,-0.958574,0.958574,0.0243337
26,126.219,-0.957448,0.957448,0.022578
27,129.624,-0.956438,0.956438,0.0216805
28,133.59,-0.95557,0.95557,0.0211112
29,137.539,-0.954716,0.954716,0.0196657
30,140.954,-0.953928,0.953928,0.0177418
31,144.232,-0.953268,0.953268,0.0169671
32,147.818,-0.952668,0.952668,0.0156003
33,151.204,-0.952181,0.952181,0.0152743
34,154.019,-0.951672,0.951672,0.0145805
35,156.849,-0.951213,0.951213,0.0139618
36,159.621,-0.950786,0.950786,0.0135439
37,162.629,-0.950365,0.950365,0.0128445
38,165.612,-0.949932,0.949932,0.0118897
39,168.63,-0.949515,0.949515,0.0115816
40,171.63,-0.94914,0.94914,0.0108137
41,174.662,-0.948795,0.948795,0.0106299
42,177.718,-0.948455,0.948455,0.0102619
43,180.781,-0.948129,0.948129,0.00960902
44,183.782,-0.947841,0.947841,0.00906587
45,186.704,-0.94759,0.94759,0.00869671
46,189.579,-0.947361,0.947361,0.00861012
47,192.54,-0.947138,0.947138,0.00844489
48,195.508,-0.946934,0.946934,0.00800297
49,198.488,-0.946754,0.946754,0.00747275
50,201.544,-0.946588,0.946588,0.00717799
51,204.35,-0.946434,0.946434,0.00709175
52,207.504,-0.946288,0.946288,0.00697454
53,210.533,-0.946149,0.946149,0.00665437
54,213.461,-0.94602,0.94602,0.00622023
55,216.482,-0.945903,0.945903,0.00588733
56,219.452,-0.945799,0.945799,0.00575289
57,222.394,-0.945705,0.945705,0.00566484
58,225.486,-0.945618,0.945618,0.00552704
59,228.737,-0.945539,0.945539,0.00527625
60,231.834,-0.945466,0.945466,0.00498097
61,234.749,-0.945399,0.945399,0.00475523
62,237.529,-0.945336,0.945336,0.00465188
63,240.413,-0.94528,0.94528,0.00458853
64,243.413,-0.945228,0.945228,0.00449595
65,246.249,-0.945181,0.945181,0.00427573
66,249.187,-0.945137,0.945137,0.00402772
67,252.113,-0.945096,0.945096,0.00387285
68,254.904,-0.945057,0.945057,0.00387961
69,257.731,-0.945021,0.945021,0.00387995
70,260.516,-0.944987,0.944987,0.00379216
71,263.374,-0.944954,0.944954,0.00360955
72,266.166,-0.944922,0.944922,0.00340493
73,269.098,-0.944891,0.944891,0.00326635
74,272.032,-0.944861,0.944861,0.00321241
75,274.935,-0.944832,0.944832,0.003185
76,277.786,-0.944804,0.944804,0.00309461
77,280.528,-0.944777,0.944777,0.003004
78,283.421,-0.94475,0.94475,0.00288872
79,286.16,-0.944723,0.944723,0.00278444
80,289.063,-0.944696,0.944696,0.00273362
81,291.948,-0.94467,0.94467,0.00273688
82,295.078,-0.944644,0.944644,0.00275315
83,298.081,-0.944619,0.944619,0.00272985
84,301.092,-0.944593,0.944593,0.002652
85,304.06,-0.944568,0.944568,0.00255663
86,307.007,-0.944543,0.944543,0.0024988
87,310.005,-0.944519,0.944519,0.00249912
88,313.062,-0.944495,0.944495,0.00252637
89,316.096,-0.94447,0.94447,0.00253006
90,319.31,-0.944446,0.944446,0.00248806
91,322.423,-0.944422,0.944422,0.00242971
92,325.402,-0.944399,0.944399,0.0023894
93,328.414,-0.944378,0.944378,0.00237441
94,331.345,-0.944357,0.944357,0.00236404
95,334.452,-0.944337,0.944337,0.00233409
96,337.498,-0.944317,0.944317,0.00228069
97,340.457,-0.944299,0.944299,0.00222055
98,343.596,-0.944282,0.944282,0.00217013
99,346.794,-0.944266,0.944266,0.00212705
100,349.813,-0.944251,0.944251,0.00207449
101,352.778,-0.944235,0.944235,0.00200478
102,355.715,-0.94422,0.94422,0.00193452
103,358.911,-0.944206,0.944206,0.00189077
104,361.969,-0.944191,0.944191,0.00188252
105,365.093,-0.944177,0.944177,0.00188968
106,368.122,-0.944164,0.944164,0.00188661
107,371.186,-0.94415,0.94415,0.0018339
108,374.499,-0.944137,0.944137,0.00177273
109,377.542,-0.944125,0.944125,0.00173189
110,380.658,-0.944113,0.944113,0.001731
111,383.819,-0.944102,0.944102,0.00175528
112,386.952,-0.944091,0.944091,0.00174177
113,389.956,-0.94408,0.94408,0.00169009
114,393.013,-0.944069,0.944069,0.00160674
115,396.036,-0.944059,0.944059,0.00153209
116,399.147,-0.944049,0.944049,0.0014968
117,402.251,-0.944039,0.944039,0.00149722
118,405.314,-0.94403,0.94403,0.00150159
119,408.29,-0.944021,0.944021,0.00147779
120,411.473,-0.944011,0.944011,0.00142076
121,414.613,-0.944002,0.944002,0.00135503
122,417.751,-0.943994,0.943994,0.00131011
123,420.827,-0.943985,0.943985,0.00129472
124,424.121,-0.943977,0.943977,0.00129273
125,427.015,-0.943969,0.943969,0.0012793
126,430.292,-0.943962,0.943962,0.00124189
127,433.343,-0.943954,0.943954,0.00118959
128,436.294,-0.943946,0.943946,0.00115793
129,439.457,-0.943939,0.943939,0.00113187
130,442.532,-0.943931,0.943931,0.00113881
131,445.528,-0.943924,0.943924,0.00114543
132,448.536,-0.943917,0.943917,0.00114963
133,451.59,-0.943909,0.943909,0.00115696
134,454.64,-0.943903,0.943903,0.00115947
135,457.665,-0.943896,0.943896,0.0011536
136,460.615,-0.943889,0.943889,0.00114536
137,463.514,-0.943882,0.943882,0.00113962
138,466.582,-0.943876,0.943876,0.00113648
139,469.616,-0.943869,0.943869,0.0011319
140,472.513,-0.943862,0.943862,0.0011214
141,475.471,-0.943856,0.943856,0.00110422
142,478.592,-0.94385,0.94385,0.00108405
143,481.576,-0.943844,0.943844,0.0010659
144,484.47,-0.943838,0.943838,0.00105247
145,487.448,-0.943832,0.943832,0.00104273
146,490.383,-0.943826,0.943826,0.00103316
147,493.444,-0.943821,0.943821,0.00101955
148,496.47,-0.943815,0.943815,0.000999342
149,499.468,-0.94381,0.94381,0.00097316
150,502.446,-0.943804,0.943804,0.00094368
151,505.329,-0.943799,0.943799,0.000913792
152,508.286,-0.943794,0.943794,0.000886217
153,511.265,-0.943789,0.943789,0.000862894
154,514.435,-0.943784,0.943784,0.00085181
155,517.334,-0.94378,0.94378,0.000848085
156,520.136,-0.943775,0.943775,0.000833431
157,523.127,-0.943771,0.943771,0.000824736
158,526.15,-0.943766,0.943766,0.000813998


==> paper/results/HSVI_Delage_old_without_exploitability/H4/adversarialtiger.csv <==
ub,lb,time
3.0,-5.0,0.6
2.0,-4.0,4.043
2.0,-3.4347825050354004,4.935
1.6666666269302368,-3.0,6.145
0.9999998807907104,-3.0,7.245
0.9999998807907104,-3.0,8.294
0.9999998807907104,-2.559999942779541,9.312
0.9999998807907104,-2.559999942779541,10.393
0.9999998807907104,-2.559999942779541,11.76
0.9999998807907104,-2.42380952835083,12.469
0.9999998807907104,-2.411680221557617,13.716
0.9999998807907104,-2.3923747539520264,14.798
0.9999998807907104,-2.387678384780884,15.792
0.9999998807907104,-2.2801525592803955,16.956
0.9999998807907104,-2.2801525592803955,17.883
0.9999998807907104,-2.278441905975342,18.694
0.9999998807907104,-2.278441905975342,19.925
0.9999998807907104,-2.278441905975342,20.844
0.9999998807907104,-2.278441905975342,21.997
0.9999998807907104,-2.278441905975342,23.482
0.9999998807907104,-2.278441905975342,26.546
0.9999998807907104,-2.278441905975342,28.341
0.9999998807907104,-2.278441905975342,30.086
0.8590105772018433,-2.278441905975342,31.412
0.7747589945793152,-2.278441905975342,33.837
0.7581660151481628,-2.278441905975342,36.372
0.7210499048233032,-2.278441905975342,38.571
0.653019368648529,-2.278441905975342,42.974
0.653019368648529,-2.278441905975342,43.916
0.653019368648529,-2.278441905975342,44.831
0.653019368648529,-2.278441905975342,45.752
0.6452207565307617,-2.261889696121216,47.968
0.6452207565307617,-2.2563529014587402,51.425
0.6452207565307617,-2.2554678916931152,53.006
0.6452207565307617,-2.251530647277832,55.002
0.6452207565307617,-2.2423675060272217,56.939
0.6452207565307617,-2.23268985748291,60.342
0.6452207565307617,-2.1410117149353027,62.533
0.6452207565307617,-2.0744211673736572,66.772
0.6452207565307617,-2.0202455520629883,70.016
0.6452207565307617,-2.0181124210357666,73.996
0.6452207565307617,-1.9745687246322632,78.141
0.6452207565307617,-1.9745687246322632,79.361
0.6452207565307617,-1.9745687246322632,80.305
0.5987276434898376,-1.9745687246322632,82.078
0.5987276434898376,-1.9745687246322632,82.839
0.5987276434898376,-1.9745687246322632,83.74
0.5982487797737122,-1.9745687246322632,85.214
0.593982994556427,-1.9745687246322632,86.406
0.5524744391441345,-1.9745687246322632,88.141
0.5524744391441345,-1.9745687246322632,89.236
0.5517651438713074,-1.9745687246322632,90.265
0.5495959520339966,-1.9745687246322632,92.776
0.5239220261573792,-1.9745687246322632,95.811
0.5185330510139465,-1.9745687246322632,98.425
0.4958225190639496,-1.9745687246322632,101.043
0.47154414653778076,-1.9745687246322632,102.64
0.426543265581131,-1.9745687246322632,106.029
0.40873977541923523,-1.9745687246322632,109.966
0.3696174621582031,-1.9745687246322632,112.695
0.3696174621582031,-1.9745687246322632,114.15
0.36959749460220337,-1.9745687246322632,115.779
0.3519118130207062,-1.9745687246322632,119.899
0.3511074185371399,-1.973372459411621,122.166
0.3511074185371399,-1.973372459411621,127.251
0.3511074185371399,-1.973372459411621,138.936
0.3511074185371399,-1.973310947418213,151.585
0.3511074185371399,-1.9732842445373535,174.747
0.3511074185371399,-1.9716424942016602,352.854
0.3511074185371399,-1.9715129137039185,518.666
0.3511074185371399,-1.971508502960205,1088.693
0.3511074185371399,-1.971508502960205,3057.311
0.3511074185371399,-1.9538601636886597,6757.972
0.3511074185371399,-1.953708529472351,8142.325
0.3511074185371399,-1.953708529472351,8744.739
0.3511074185371399,-1.934204339981079,13909.283
0.3511074185371399,-1.9334685802459717,23922.771
0.3511074185371399,-1.9334685802459717,23929.961
0.3511074185371399,-1.9042184352874756,28819.2
0.3394429385662079,-1.9042184352874756,29091.434
0.29820409417152405,-1.9042184352874756,29096.294
0.29590731859207153,-1.9042184352874756,29619.144
0.2948841154575348,-1.9042184352874756,32941.512
0.2925778329372406,-1.9042184352874756,37616.36
0.28515297174453735,-1.9042184352874756,39526.121
0.2699449062347412,-1.9042184352874756,42738.712
0.2680182456970215,-1.9042184352874756,45400.582
0.23777742683887482,-1.9042184352874756,50420.936
0.23777742683887482,-1.9042184352874756,52556.847
0.23777742683887482,-1.9042184352874756,54779.318
0.23777742683887482,-1.9042184352874756,58515.491
0.23777742683887482,-1.9042184352874756,60780.476
0.2376578450202942,-1.9042184352874756,63633.63
0.2365492582321167,-1.9042184352874756,64710.442
0.23143847286701202,-1.9042184352874756,64717.917
0.2235834151506424,-1.9042184352874756,65875.351
0.22004501521587372,-1.9042184352874756,66900.511
0.21236948668956757,-1.9042184352874756,75372.957
0.207469180226326,-1.9042184352874756,80247.103
0.1968836784362793,-1.9042184352874756,84000.573
0.18156985938549042,-1.9042184352874756,92658.134
0.17861688137054443,-1.9042184352874756,93004.979
0.1691725254058838,-1.9042184352874756,93608.021
0.16702008247375488,-1.9042184352874756,104333.35
0.14618873596191406,-1.9042184352874756,113328.591
0.1459338217973709,-1.9042184352874756,115425.875
0.14317768812179565,-1.9042184352874756,119403.703
0.1401638686656952,-1.9042184352874756,123542.282
0.1387873888015747,-1.9042184352874756,133476.703
0.13319163024425507,-1.9042184352874756,144726.821
0.12482628971338272,-1.9042184352874756,152382.244
0.12464559823274612,-1.9042184352874756,152938.373
0.12379223853349686,-1.9042184352874756,159024.02
0.12212527543306351,-1.9042184352874756,159777.88
0.11999683082103729,-1.9042184352874756,164295.131
0.11400199681520462,-1.9042184352874756,177169.395
0.11400199681520462,-1.9042184352874756,183746.377
0.11400199681520462,-1.9042184352874756,187024.237
0.11400199681520462,-1.9042184352874756,189587.48
0.11400199681520462,-1.9034931659698486,194804.623
0.11400199681520462,-1.9034931659698486,196207.861
0.11400199681520462,-1.9034931659698486,198279.547
0.11400199681520462,-1.9034931659698486,203835.616
0.11400199681520462,-1.9034931659698486,224883.507
0.11400199681520462,-1.9034931659698486,246123.907
0.11400199681520462,-1.8945543766021729,255378.438


==> paper/results/HSVI_Delage_old_without_exploitability/H4/competitivetiger.csv <==
ub,lb,time
2.6666664,-2.6666664,0.634
2.1111109,-2.1111109,4.597
1.888888676961263,-1.888888676961263,5.804
1.888888676961263,-1.888888676961263,6.873
1.753156344095866,-1.753156344095866,8.031
1.6634075376722548,-1.6634075376722548,12.736
1.5462381574842665,-1.5462381574842665,14.256
1.476800388760037,-1.476800388760037,17.698
1.4632701873779297,-1.4632701873779297,18.324
1.4488314522637262,-1.4488314522637262,19.768
1.4246557023790147,-1.4246557023790147,22.257
1.4246557023790147,-1.4246557023790147,23.4
1.399272812737359,-1.399272812737359,25.004
1.3939483430650499,-1.3939483430650499,27.475
1.3939483430650499,-1.3939483430650499,29.423
1.345796161227756,-1.345796161227756,32.555
1.345796161227756,-1.345796161227756,33.947
1.3373908996582031,-1.3373908996582031,36.057
1.3373908996582031,-1.3373908996582031,39.252
1.3357653088039823,-1.3357653088039823,43.105
1.3357653088039823,-1.3357653088039823,45.898
1.32771725124783,-1.32771725124783,49.145
1.32771725124783,-1.32771725124783,54.827
1.2850548426310222,-1.2850548426310222,57.246
1.2850548426310222,-1.2850548426310222,59.338
1.2850548426310222,-1.2850548426310222,62.004
1.2850548426310222,-1.2850548426310222,66.127
1.2362447314792209,-1.2362447314792209,70.435
1.2362447314792209,-1.2362447314792209,72.208
1.2362447314792209,-1.2362447314792209,74.95
1.2322425842285156,-1.2322425842285156,79.261
1.2322425842285156,-1.2322425842285156,83.708
1.2322425842285156,-1.2322425842285156,89.943
1.2322425842285156,-1.2322425842285156,94.188
1.2322425842285156,-1.2322425842285156,102.287
1.229986720614963,-1.229986720614963,107.115
1.229986720614963,-1.229986720614963,116.63
1.229986720614963,-1.229986720614963,125.029
1.2014202541775174,-1.2014202541775174,128.669
1.2014202541775174,-1.2014202541775174,138.884
1.2014202541775174,-1.2014202541775174,142.212
1.2005458407931857,-1.2005458407931857,146.107
1.2005458407931857,-1.2005458407931857,152.395
1.2005458407931857,-1.2005458407931857,156.349
1.2003595564100478,-1.2003595564100478,166.953
1.2003595564100478,-1.2003595564100478,184.401
1.2003595564100478,-1.2003595564100478,239.486
1.2003595564100478,-1.2003595564100478,279.068
1.1982625325520833,-1.1982625325520833,428.462
1.1982625325520833,-1.1982625325520833,549.069
1.1982625325520833,-1.1982625325520833,687.81
1.1982625325520833,-1.1982625325520833,1662.401
1.172448264227973,-1.172448264227973,3862.399
1.172448264227973,-1.172448264227973,7064.232
1.172448264227973,-1.172448264227973,9017.625
1.172448264227973,-1.172448264227973,10019.466
1.172448264227973,-1.172448264227973,11474.802
1.1546175214979384,-1.1170000500149198,20611.387
1.1546175214979384,-1.1170000500149198,21215.217
1.1546175214979384,-1.1170000500149198,22856.305
1.1546175214979384,-1.1170000500149198,24984.164
1.1546175214979384,-1.1170000500149198,26758.277
1.1546175214979384,-1.1142923567030165,31270.884
1.1546175214979384,-1.1142923567030165,32968.552
1.1546175214979384,-1.1104018953111436,35131.16
1.1546175214979384,-1.110314475165473,42607.468
1.1546175214979384,-1.109871334499783,62442.624
1.1546175214979384,-1.109871334499783,77617.354
1.1511917114257812,-1.109871334499783,78183.303
1.1511917114257812,-1.109871334499783,78448.884
1.1142308976915147,-1.109871334499783,79420.561
1.1142308976915147,-1.109871334499783,80106.894
1.1142308976915147,-1.109871334499783,81145.152
1.1142308976915147,-1.109871334499783,81286.494
1.1141699684990778,-1.109871334499783,81923.472
1.1138148837619357,-1.109871334499783,91466.891


==> paper/results/HSVI_Delage_old_without_exploitability/H4/mabc.csv <==
ub,lb,time
0.4,0.0,0.189
0.4,0.05,2.317
0.32736843824386597,0.06666667014360428,2.751
0.3270692527294159,0.0715624988079071,3.505
0.3270692527294159,0.0715624988079071,5.277
0.2681124806404114,0.07627451419830322,6.69
0.26578065752983093,0.07666574418544769,7.878
0.26514896750450134,0.07666574418544769,9.927
0.26514896750450134,0.07666574418544769,10.664
0.24078302085399628,0.07666574418544769,11.693
0.2364649921655655,0.08142071962356567,14.141
0.23440615832805634,0.08142071962356567,15.576
0.2315807342529297,0.08142071962356567,19.778
0.2292817234992981,0.08142071962356567,21.476
0.22588784992694855,0.08142071962356567,23.172
0.20731042325496674,0.08142071962356567,24.72
0.2069651335477829,0.08142071962356567,27.589
0.18408434092998505,0.08142071962356567,30.53
0.18408434092998505,0.08142071962356567,31.087
0.18392647802829742,0.08142071962356567,32.647
0.1810583472251892,0.08142071962356567,37.806
0.1807965487241745,0.08142071962356567,40.113
0.17742331326007843,0.08142071962356567,42.651
0.17553314566612244,0.08142071962356567,52.111
0.17482471466064453,0.08142071962356567,58.618
0.17444641888141632,0.08142071962356567,62.291
0.17422540485858917,0.08222940564155579,72.983
0.17422540485858917,0.08222940564155579,82.103
0.17422540485858917,0.08232101798057556,93.696
0.17422540485858917,0.08284458518028259,100.257
0.17422540485858917,0.08284458518028259,110.492
0.17422540485858917,0.08284458518028259,118.267
0.16653726994991302,0.0834641382098198,129.374
0.16653726994991302,0.0834641382098198,130.087
0.16653726994991302,0.0834641382098198,130.678
0.16653726994991302,0.08632321655750275,131.468
0.16653726994991302,0.08700932562351227,132.17
0.16653726994991302,0.08700932562351227,133.688
0.16653726994991302,0.08914390206336975,134.455
0.16653726994991302,0.08918587118387222,136.046
0.16653726994991302,0.08918587118387222,136.92
0.16653726994991302,0.08918587118387222,138.561
0.16653726994991302,0.09283916652202606,139.542
0.16653726994991302,0.09361306577920914,140.536
0.16653726994991302,0.09375439584255219,143.345
0.16653726994991302,0.09723903238773346,144.815
0.16653726994991302,0.09723903238773346,146.476
0.16530855000019073,0.09723903238773346,149.191
0.16530855000019073,0.09723903238773346,155.924
0.16530855000019073,0.09723903238773346,160.441
0.16530855000019073,0.09723903238773346,170.29
0.16530855000019073,0.09723903238773346,182.435
0.16382484138011932,0.09948412328958511,194.886
0.16382484138011932,0.09948412328958511,198.686
0.16382484138011932,0.09948412328958511,205.369
0.16382484138011932,0.09948412328958511,234.737
0.16382484138011932,0.09948412328958511,270.286
0.16382484138011932,0.09948412328958511,406.568
0.16382484138011932,0.09948412328958511,676.369
0.16382484138011932,0.09948412328958511,1087.828
0.16382484138011932,0.09948412328958511,1694.782
0.16382484138011932,0.09948412328958511,3706.346
0.16382484138011932,0.09948412328958511,8016.664
0.1589682400226593,0.09948412328958511,15689.703
0.1589682251214981,0.09948412328958511,20262.794
0.1589682251214981,0.09948412328958511,24327.143
0.1589253693819046,0.09948412328958511,26099.143
0.1589253693819046,0.09948412328958511,27831.33
0.1589253693819046,0.09948412328958511,31011.517
0.1589253693819046,0.09948412328958511,36608.295
0.1589253693819046,0.10127526521682739,50412.761
0.1589253693819046,0.10232021659612656,54890.709
0.1589253693819046,0.10232021659612656,71686.365


==> paper/results/HSVI_Delage_old_without_exploitability/H4/recycling.csv <==
ub,lb,time
2.0,-1.552,0.414
1.7,-1.1640000000000001,2.616
1.5,-0.8206572532653809,3.243
1.4793813228607178,-0.7669177651405334,4.259
1.225932240486145,-0.5640314221382141,5.462
1.221374750137329,-0.5640314221382141,6.762
1.221374750137329,-0.563771665096283,7.943
1.221374750137329,-0.563771665096283,8.837
1.1942341327667236,-0.5344849228858948,9.597
1.1942341327667236,-0.5343983769416809,10.167
1.1942341327667236,-0.5295655727386475,10.747
1.1940832138061523,-0.4143499732017517,11.362
1.1940832138061523,-0.4143499732017517,11.874
1.1940832138061523,-0.40882599353790283,12.403
1.1940832138061523,-0.3766840994358063,13.381
1.1940832138061523,-0.3766840994358063,14.132
1.1364707946777344,-0.3508217930793762,14.829
1.1364707946777344,-0.3508217930793762,15.375
1.1364707946777344,-0.3508217930793762,16.072
1.1364707946777344,-0.3222511112689972,16.645
1.1359831094741821,-0.1661730408668518,17.222
1.1355335712432861,-0.1661730408668518,17.764
1.0894551277160645,-0.1661730408668518,18.36
1.080466866493225,-0.1661730408668518,18.949
1.065863013267517,-0.1661730408668518,19.698
1.0509519577026367,-0.1661730408668518,20.407
1.0180941820144653,-0.1661730408668518,21.019
1.0180941820144653,-0.1661730408668518,21.662
1.0180941820144653,-0.1619570404291153,22.318
1.0180941820144653,-0.1619570404291153,22.932
1.0180941820144653,-0.13262486457824707,23.559
1.0180941820144653,-0.12713515758514404,24.239
1.0180941820144653,-0.11574096232652664,25.027
1.0180941820144653,-0.11574096232652664,25.709
1.0180941820144653,-0.11574096232652664,26.416
1.0180941820144653,-0.11574096232652664,27.141
1.0180941820144653,-0.11542792618274689,27.931
1.0180941820144653,-0.11449454724788666,28.692
1.0180941820144653,-0.11449454724788666,29.449
1.0180575847625732,-0.11449454724788666,30.319
1.0180575847625732,-0.11449454724788666,31.165
1.0180575847625732,-0.11449454724788666,31.948
1.0180575847625732,-0.11449454724788666,33.082
1.0168503522872925,-0.11449454724788666,33.93
1.0121278762817383,-0.11449454724788666,34.861
1.0067676305770874,-0.11314748972654343,36.134
0.9408218264579773,-0.11314748972654343,37.592
0.9399749636650085,-0.10458739101886749,38.539
0.9399749636650085,-0.10458739101886749,39.788
0.9399749636650085,-0.10458739101886749,41.054
0.9399749636650085,-0.10458739101886749,42.024
0.9399749636650085,-0.10458739101886749,43.148
0.9399749636650085,-0.10458739101886749,44.255
0.9361369609832764,-0.10458739101886749,45.332
0.9353621006011963,-0.10458739101886749,46.526
0.8636065125465393,-0.10458739101886749,47.61
0.8636065125465393,-0.10458739101886749,48.673
0.8636065125465393,-0.10458739101886749,49.826
0.8625502586364746,-0.10458739101886749,51.173
0.8391700387001038,-0.10458739101886749,52.456
0.8391700387001038,-0.10458739101886749,53.637
0.8391700387001038,-0.10458739101886749,54.876
0.838802695274353,-0.10458739101886749,56.151
0.7922390699386597,-0.10458739101886749,57.744
0.7922390699386597,-0.10458739101886749,58.953
0.7922390699386597,-0.10458739101886749,60.148
0.7922390699386597,-0.10458739101886749,61.284
0.7922390699386597,-0.10458739101886749,62.618
0.7922390699386597,-0.10458739101886749,64.177
0.7922390699386597,-0.10458739101886749,67.862
0.7922390699386597,-0.10458739101886749,70.02
0.7922390699386597,-0.10458739101886749,73.417
0.7922390699386597,-0.10458739101886749,76.196
0.7922390699386597,-0.10420148074626923,97.309
0.7922390699386597,-0.10420148074626923,135.228
0.7922390699386597,-0.10420148074626923,192.431
0.7922390699386597,-0.10420148074626923,354.844
0.7922390699386597,-0.10420148074626923,551.659
0.7922390699386597,-0.10420148074626923,811.946
0.7922390699386597,-0.10420148074626923,1125.97
0.7922390699386597,-0.10420148074626923,1615.136
0.7922390699386597,-0.10420148074626923,2058.255
0.7922390699386597,-0.10420148074626923,2563.063
0.7922390699386597,-0.10420148074626923,3220.002
0.7922390699386597,-0.10420148074626923,3969.945
0.7922390699386597,-0.08067512512207031,4816.218
0.7922390699386597,-0.08016381412744522,5887.677
0.7922390699386597,-0.08016381412744522,6688.859
0.7922390699386597,-0.08016381412744522,7074.704
0.7922390699386597,-0.08009466528892517,7076.725
0.7922390699386597,-0.08009466528892517,7279.186
0.7922390699386597,-0.08009466528892517,8183.326
0.7922390699386597,-0.08009466528892517,9138.558
0.7922390699386597,-0.08009466528892517,9812.975
0.792008638381958,-0.08009466528892517,10755.49
0.792008638381958,-0.08009466528892517,11588.9
0.792008638381958,-0.08009466528892517,12609.377
0.792008638381958,-0.08009466528892517,13555.078
0.792008638381958,-0.07212907075881958,14586.454
0.792008638381958,-0.07212907075881958,15801.177
0.792008638381958,-0.07212907075881958,16639.097
0.792008638381958,-0.07212907075881958,17619.477
0.792008638381958,-0.07212907075881958,18857.621
0.792008638381958,-0.07212907075881958,19728.396
0.792008638381958,-0.07212907075881958,20936.537
0.792008638381958,-0.07212907075881958,22121.492
0.7916643023490906,-0.07212907075881958,23342.889
0.7901139259338379,-0.07212907075881958,24660.758
0.7901139259338379,-0.07212907075881958,25941.737
0.7901139259338379,-0.07212907075881958,27388.577
0.7894264459609985,-0.07212907075881958,28740.611
0.788448691368103,-0.07212907075881958,30095.958
0.788448691368103,-0.07212907075881958,31554.281
0.788448691368103,-0.07212907075881958,32601.232
0.7883153557777405,-0.06743873655796051,32603.744
0.7883153557777405,-0.06743873655796051,32606.569
0.7883153557777405,-0.06743873655796051,32608.536
0.7883153557777405,-0.06743873655796051,32694.116
0.7883153557777405,-0.06743873655796051,34161.833
0.7883153557777405,-0.04258004203438759,35492.87


==> paper/results/PBVI_new_results_with_exp/H4/competitivetiger/competitivetiger_pruning_H4.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-2.666666,  1 0 0 0,1,  1 1 1 1,4,0.000000,0,inf,inf
42,1,0.235611,0.235611,1.888889,  1 1 1 1,4,  1 1 1 1,4,1.878029,30,2.294444,0.430208
42,2,1.347692,1.583303,-0.063764,  1 2 2 2,7,  1 2 2 1,6,5.825844,80,0.224824,0.042155
42,3,7.334103,8.917405,-0.063872,  1 3 4 4,12,  1 3 4 2,10,12.453434,107,0.055846,0.010471
42,4,33.212882,42.130287,-0.078726,  1 5 8 8,22,  1 5 7 2,15,7.918140,83,0.003536,0.000663
42,5,140.508975,182.639262,-0.093742,  1 7 16 16,40,  1 7 11 2,21,16.674888,107,0.276439,0.051832
42,6,555.697654,738.336916,-0.087589,  1 9 32 32,74,  1 9 21 2,33,17.908821,83,0.007390,0.001386
42,7,1754.126383,2492.463299,-0.073850,  1 11 54 64,130,  1 10 30 3,44,48.949294,107,0.016677,0.003127
42,7,1754.126383,10000,-0.073850,  1 11 54 64,130,  1 10 30 3,44,48.949294,107,0.016677,0.003127


==> paper/results/PBVI_new_results_with_exp/H4/mabc/mabc_pruning_H4.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,0.000000,  1 0 0 0,1,  1 1 1 1,4,0.000000,0,inf,inf
42,1,0.061213,0.061213,0.098802,  1 1 1 1,4,  1 1 1 1,4,0.761150,64,0.002883,0.007208
42,2,0.190211,0.251424,0.117038,  1 2 2 2,7,  1 1 1 2,5,0.559361,64,0.068132,0.170329
42,3,1.054135,1.305559,0.102146,  1 4 4 4,13,  1 2 1 3,7,0.632916,63,0.000340,0.000849
42,4,4.288716,5.594275,0.113769,  1 6 8 8,23,  1 3 2 3,9,0.657612,64,0.046419,0.116047
42,5,23.553985,29.148260,0.108520,  1 7 16 16,40,  1 4 3 5,13,0.910673,64,0.009129,0.022823
42,6,156.068709,185.216969,0.108658,  1 9 32 32,74,  1 4 3 9,17,1.576536,64,0.001170,0.002925
42,7,501.717770,686.934739,0.109579,  1 10 52 64,127,  1 5 8 11,25,5.829474,64,0.006274,0.015685
42,7,501.717770,100000,0.109579,  1 10 52 64,127,  1 5 8 11,25,5.829474,64,0.006274,0.015685


==> paper/results/PBVI_new_results_with_exp/H4/matchingpennies/matchingpennies_pruning_H4.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-4.000000,  1 0 0 0,1,  1 1 1 1,4,0.000000,0,inf,inf
42,1,0.009669,0.009669,4.000000,  1 1 1 1,4,  1 1 1 1,4,0.000841,4,7.000000,0.583333
42,2,0.018963,0.028632,3.200000,  1 2 2 2,7,  1 1 2 1,5,0.001045,4,5.000000,0.416667
42,3,0.033383,0.062015,1.609763,  1 3 4 4,12,  1 3 4 1,9,0.001375,4,4.252931,0.354411
42,4,0.110994,0.173009,0.590484,  1 5 8 8,22,  1 5 8 1,15,0.013476,4,0.193916,0.016160
42,5,0.308649,0.481658,0.615054,  1 7 16 16,40,  1 7 15 1,24,0.039776,4,0.075272,0.006273
42,6,0.734707,1.216366,0.605830,  1 9 32 32,74,  1 9 31 1,42,0.176022,4,0.080989,0.006749
42,7,1.722435,2.938800,0.605830,  1 11 51 64,127,  1 11 48 1,61,0.499743,4,0.080989,0.006749
42,8,3.802548,6.741348,0.605830,  1 13 74 128,216,  1 12 66 1,80,1.019839,4,0.080989,0.006749
42,9,8.073193,14.814541,0.581856,  1 15 94 233,343,  1 13 86 1,101,1.897644,4,0.007824,0.000652
42,10,13.230008,28.044549,0.574839,  1 16 119 321,457,  1 13 107 1,122,3.153055,4,0.003195,0.000266
42,11,19.322727,47.367276,0.601994,  1 17 142 402,562,  1 14 128 1,144,5.439449,4,0.044703,0.003725
42,12,26.738638,74.105914,0.601994,  1 18 165 477,661,  1 15 147 1,164,8.347339,4,0.044703,0.003725
42,13,32.783520,106.889434,0.586518,  1 19 183 538,741,  1 16 158 1,176,9.716026,4,0.004528,0.000377
42,14,39.292954,146.182387,0.586518,  1 20 204 591,816,  1 17 175 1,194,13.020294,4,0.004528,0.000377
42,15,47.256245,193.438632,0.586518,  1 21 224 638,884,  1 18 189 1,209,17.096431,4,0.004528,0.000377
42,16,56.088413,249.527045,0.586518,  1 23 240 689,953,  1 19 202 1,223,20.691985,4,0.004528,0.000377
42,17,65.081644,314.608689,0.600383,  1 25 259 724,1009,  1 21 219 1,242,29.421437,4,0.018919,0.001577
42,18,71.949600,386.558289,0.590823,  1 26 275 764,1066,  1 22 232 1,256,34.310518,4,0.001485,0.000124
42,18,71.949600,100000,0.590823,  1 26 275 764,1066,  1 22 232 1,256,34.310518,4,0.001485,0.000124


==> paper/results/PBVI_new_results_with_exp/H4/recycling/recycling_pruning_H4.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-1.552000,  1 0 0 0,1,  1 1 1 1,4,0.000000,0,inf,inf
42,1,0.862657,0.862657,0.335739,  1 1 1 1,4,  1 1 1 1,4,0.031877,7,0.154153,0.043399
42,2,2.234890,3.097547,0.338454,  1 2 2 2,7,  1 2 2 1,6,0.065409,7,0.019158,0.005394
42,3,7.022819,10.120366,0.341515,  1 3 4 4,12,  1 3 4 1,9,0.220204,7,0.014875,0.004188
42,4,24.642456,34.762822,0.369913,  1 5 8 8,22,  1 5 8 1,15,1.082727,7,0.027600,0.007770
42,5,87.695513,122.458336,0.348559,  1 7 16 16,40,  1 7 15 1,24,4.565025,7,0.004917,0.001384
42,6,301.063099,423.521434,0.374755,  1 8 32 32,73,  1 8 25 1,35,12.800627,7,0.042351,0.011923
42,7,843.017258,1266.538692,0.352318,  1 9 50 64,124,  1 9 36 1,47,35.851687,7,0.000389,0.000110
42,7,843.017258,100000,0.352318,  1 9 50 64,124,  1 9 36 1,47,35.851687,7,0.000389,0.000110


==> paper/results/PBVI_new_results_with_exp/H5/adversarialtiger/adversarialtiger_no_pruning_H5.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-6.250000,  1 0 0 0 0,1,  1 1 1 1 1,5,0.000000,0,inf,inf
42,1,0.030267,0.030267,-1.036440,  1 1 1 1 1,5,  1 1 1 1 1,5,0.400433,86,0.059640,0.005964
42,2,0.162333,0.192600,-1.043605,  1 2 2 2 2,9,  1 2 2 2 2,9,0.650529,97,0.032763,0.003276
42,3,0.965775,1.158375,-0.976844,  1 4 4 4 4,17,  1 4 4 4 4,17,0.456480,90,0.061075,0.006108
42,4,5.423092,6.581467,-0.953771,  1 5 8 8 8,30,  1 5 8 8 8,30,5.862626,99,0.040050,0.004005
42,5,36.821326,43.402793,-0.951947,  1 7 16 16 16,56,  1 7 16 16 16,56,125.354839,99,0.017737,0.001774
42,6,250.480661,293.883453,-0.957221,  1 9 32 32 32,106,  1 9 32 32 32,106,3033.311187,99,0.001164,0.000116
42,7,2716.242501,3010.125954,-0.962159,  1 11 54 64 64,194,  1 11 54 64 64,194,82691.698995,99,0.142804,0.014280


==> paper/results/PBVI_new_results_with_exp/H7/adversarialtiger/adversarialtiger_no_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-8.750000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.874215,0.874215,-1.394044,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,55.237137,849,0.184445,0.013175
42,2,6.528790,7.403005,-1.461786,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 2,13,78.485587,844,0.377401,0.026957
42,3,154.305451,161.708456,-1.413845,  1 4 4 4 4 4 4,25,  1 4 4 4 4 4 4,25,236.060692,1013,0.002517,0.000180
42,4,4114.168054,4275.876510,-1.377429,  1 6 8 8 8 8 8,47,  1 6 8 8 8 8 8,47,17250.993356,1172,0.475605,0.033972


==> paper/results/PBVI_new_results_with_exp/H7/adversarialtiger/adversarialtiger_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-8.750000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.067750,0.067750,-1.386569,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,18.670421,517,0.201243,0.014375
42,2,0.326161,0.393912,-1.380415,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 2,13,20.855251,545,0.070759,0.005054
42,3,1.931065,2.324977,-1.423710,  1 4 4 4 4 4 4,25,  1 4 4 4 4 4 2,23,27.957128,545,0.136072,0.009719
42,4,13.061540,15.386517,-1.402166,  1 6 8 8 8 8 8,47,  1 6 8 7 8 8 2,40,211.723953,519,0.093395,0.006671
42,5,146.764803,162.151320,-1.323577,  1 7 16 16 16 16 16,88,  1 7 16 16 16 13 2,71,8226.490580,545,0.290154,0.020725
42,6,1181.278247,1343.429567,-1.301172,  1 9 32 32 32 32 32,170,  1 9 32 32 32 23 2,131,256474.081126,545,0.451659,0.032261


==> paper/results/PBVI_new_results_with_exp/H7/adversarialtiger/adversarialtiger_pts_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-8.750000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.049455,0.049455,-1.450549,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,17.298023,497,0.171387,0.012242
42,2,0.200904,0.250360,-1.461976,  1 1 2 2 2 2 2,12,  1 1 2 1 1 1 2,9,15.417668,519,0.092161,0.006583
42,3,1.445105,1.695464,-1.443840,  1 2 4 3 4 3 3,20,  1 2 4 3 3 3 2,18,22.066177,545,0.048923,0.003494
42,4,9.432958,11.128422,-1.390732,  1 4 8 6 8 5 4,36,  1 4 8 4 7 5 2,31,59.930966,545,0.019738,0.001410
42,5,65.264330,76.392753,-1.332842,  1 6 15 9 12 9 4,56,  1 5 14 9 10 6 2,47,340.174266,545,0.103466,0.007390
42,6,222.027556,298.420309,-1.366297,  1 7 24 13 20 12 6,83,  1 6 23 9 16 10 2,67,2940.277514,545,0.091784,0.006556
42,7,1341.723673,1640.143982,-1.320138,  1 7 37 22 31 17 5,120,  1 6 33 21 26 15 2,104,29617.877288,545,0.115543,0.008253


==> paper/results/PBVI_new_results_with_exp/H7/competitivetiger/competitivetiger_no_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-4.666666,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,20.876223,20.876223,-0.180304,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,234144.728086,8803,0.195294,0.020924


==> paper/results/PBVI_new_results_with_exp/H7/competitivetiger/competitivetiger_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-4.666666,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.469638,0.469638,-0.213623,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,21833.201823,4391,0.080280,0.008601
42,2,3.512464,3.982102,-0.203494,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 2,13,55168.657300,7002,0.044812,0.004801
42,3,43.758043,47.740145,-0.196970,  1 4 4 4 4 4 4,25,  1 3 4 4 4 4 2,22,36568.391536,5680,0.073305,0.007854
42,4,375.485530,423.225676,-0.176829,  1 6 8 8 8 8 8,47,  1 5 8 8 8 8 3,41,64785.971238,7930,0.053484,0.005730
42,5,4178.579733,4601.805408,-0.172425,  1 8 16 16 16 16 16,89,  1 8 16 16 16 16 3,76,178999.030235,7914,0.046789,0.005013


==> paper/results/PBVI_new_results_with_exp/H7/competitivetiger/competitivetiger_pts_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-4.666666,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.399559,0.399559,-0.158238,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,9172.874642,2906,0.209494,0.022446
42,2,4.099848,4.499407,-0.187562,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 2,13,11949.603542,3402,0.248517,0.026627
42,3,27.200086,31.699493,-0.155392,  1 4 3 4 4 4 3,23,  1 4 3 4 4 3 2,21,30132.773075,5757,0.049644,0.005319
42,4,252.623318,284.322810,-0.181472,  1 6 5 7 7 7 4,37,  1 6 5 7 7 7 3,36,36209.210253,5810,0.042542,0.004558
42,5,1610.037395,1894.360206,-0.172285,  1 8 9 13 12 13 5,61,  1 8 8 10 9 12 4,52,30369.537738,4302,4.973022,0.532824
42,6,7019.562944,8913.923149,-0.151996,  1 8 15 19 17 20 6,86,  1 8 12 10 12 19 5,67,118330.164086,6562,0.037414,0.004009


==> paper/results/PBVI_new_results_with_exp/H7/mabc/mabc_no_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,0.000000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,2.215543,2.215543,0.138392,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,486.011721,1304,0.041031,0.058616
42,2,26.926162,29.141705,0.137723,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 2,13,716.221944,1315,0.000090,0.000128
42,3,435.003554,464.145260,0.145141,  1 4 4 4 4 4 4,25,  1 4 4 4 4 4 4,25,3587.488916,1209,0.000228,0.000326


==> paper/results/PBVI_new_results_with_exp/H7/mabc/mabc_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,0.000000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,2.614613,2.614613,0.130021,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,643.707007,1231,0.010873,0.015532
42,2,27.881508,30.496121,0.147300,  1 2 2 2 2 2 2,13,  1 1 2 2 2 2 2,12,584.069562,1153,0.088802,0.126860
42,3,506.239400,536.735522,0.138635,  1 4 4 4 4 4 4,25,  1 4 3 4 4 4 4,24,3224.530595,1263,0.001664,0.002377
42,4,6722.469290,7259.204812,0.146889,  1 6 8 8 8 8 8,47,  1 4 8 6 7 6 7,39,113338.048222,1262,0.003754,0.005363


==> paper/results/PBVI_new_results_with_exp/H7/mabc/mabc_pts_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,0.000000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,1.851574,1.851574,0.157033,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,342.944799,1237,0.097310,0.139015
42,2,7.762755,9.614329,0.151054,  1 2 2 2 1 2 1,11,  1 2 1 1 1 1 1,8,460.960760,1366,0.022903,0.032719
42,3,23.353206,32.967535,0.152305,  1 3 2 1 1 3 1,12,  1 2 2 1 1 1 1,9,403.593923,1226,0.100157,0.143082
42,4,22.376596,55.344131,0.145385,  1 5 2 1 1 3 1,14,  1 3 2 1 1 1 1,10,359.486517,1265,0.089088,0.127269
42,5,27.463031,82.807162,0.145586,  1 5 3 1 1 3 1,15,  1 4 3 1 1 1 1,12,296.195964,1219,0.074823,0.106891
42,6,44.243607,127.050769,0.147901,  1 4 4 1 2 3 1,16,  1 4 4 1 1 1 1,13,396.772391,1287,0.000484,0.
42,7,71.892505,198.943274,0.145867,  1 3 8 1 1 3 2,19,  1 3 6 1 1 2 1,15,454.339560,1353,0.009723,0.013890
42,8,127.542315,326.485589,0.140987,  1 5 9 1 1 4 1,22,  1 5 6 1 1 2 1,17,487.124761,1359,0.023568,0.033669
42,9,190.285235,516.770824,0.144129,  1 4 9 2 1 5 1,23,  1 4 6 1 1 4 1,18,519.916470,1359,0.004011,0.005730
42,10,383.396970,900.167794,0.143915,  1 5 12 2 2 3 1,26,  1 4 6 2 1 2 1,17,546.897641,1358,0.005673,0.008105
42,11,700.024916,1600.192711,0.147474,  1 3 10 4 3 3 2,26,  1 3 4 2 2 2 1,15,523.303253,1317,0.035832,0.051188
42,12,1530.823565,3131.016275,0.148560,  1 4 10 4 3 3 3,28,  1 4 7 3 3 2 1,21,513.160919,1146,0.031697,0.045282
42,13,3240.614433,6371.630708,0.144813,  1 4 14 5 5 3 4,36,  1 3 11 4 4 3 1,27,1388.726498,1357,0.004293,0.006133
42,14,3037.106879,9408.737587,0.146297,  1 5 14 6 6 3 3,38,  1 5 6 3 4 3 1,23,1156.444383,1359,0.003704,0.005291
42,15,19789.210905,29197.948492,0.149232,  1 3 15 8 7 4 3,41,  1 3 11 6 4 3 1,29,1136.010478,1312,0.073094,0.104419
42,16,22739.948997,51937.897489,0.144769,  1 4 14 9 8 6 2,44,  1 3 8 5 6 3 1,27,2193.177590,1359,0.002921,0.004172
42,17,20607.743957,72545.641446,0.144914,  1 3 12 10 8 5 1,40,  1 2 8 4 6 3 1,25,1362.650772,1342,0.002243,0.003204
42,18,20104.687706,92650.329151,0.145611,  1 2 14 9 10 7 1,44,  1 2 7 4 6 5 1,26,1743.733201,1362,0.002499,0.003570


==> paper/results/PBVI_new_results_with_exp/H7/matchingpennies/matchingpennies_no_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-7.000000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.064890,0.064890,7.000000,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,0.000741,7,13.000000,0.619048
42,2,0.036271,0.101161,3.200000,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 2,13,0.005929,7,8.000000,0.380952
42,3,0.306412,0.407573,1.779588,  1 4 4 4 4 4 4,25,  1 4 4 4 4 4 4,25,2.821247,7,1.451666,0.069127
42,4,1.616050,2.023623,4.555621,  1 5 8 8 8 8 8,46,  1 5 8 8 8 8 8,46,31.638292,7,9.969579,0.474742
42,5,14.062078,16.085701,1.581356,  1 7 16 16 16 16 16,88,  1 7 16 16 16 16 16,88,8641.687229,7,1.914274,0.091156


==> paper/results/PBVI_new_results_with_exp/H7/matchingpennies/matchingpennies_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-7.000000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.009827,0.009827,8.000000,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,0.000668,7,14.000000,0.666667
42,2,0.017111,0.026938,0.813425,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 1,12,0.010051,7,1.291359,0.061493
42,3,0.065377,0.092315,1.249054,  1 4 4 4 4 4 4,25,  1 4 4 4 4 4 1,22,0.357590,7,1.219004,0.058048
42,4,0.289679,0.381994,1.679407,  1 6 8 8 8 8 8,47,  1 6 1 8 8 8 1,33,0.991223,7,3.815381,0.181685
42,5,2.009442,2.391437,1.174264,  1 8 16 16 16 16 16,89,  1 8 16 16 16 16 1,74,219.913327,7,2.959156,0.140912
42,6,15.987553,18.378990,1.841794,  1 10 32 32 32 32 32,171,  1 10 32 31 32 32 1,139,7747.445239,7,3.646126,0.173625
42,7,106.476682,124.855672,1.195426,  1 11 53 64 64 64 64,321,  1 11 53 62 63 64 1,255,419594.848534,7,0.045586,0.002171


==> paper/results/PBVI_new_results_with_exp/H7/matchingpennies/matchingpennies_pts_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-7.000000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,0.008117,0.008117,8.000000,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,0.000658,7,14.000000,0.666667
42,2,0.012998,0.021115,2.292135,  1 2 1 2 1 2 1,10,  1 2 1 1 1 2 1,9,0.000727,7,7.820225,0.372392
42,3,0.031891,0.053006,2.122693,  1 2 2 4 2 4 1,16,  1 1 2 4 2 4 1,15,0.014446,7,5.020192,0.239057
42,4,0.129591,0.182596,2.604143,  1 4 4 8 4 8 2,31,  1 4 4 8 4 8 1,30,0.915948,7,4.766992,0.227000
42,5,0.745523,0.928120,2.349572,  1 2 8 16 8 16 3,54,  1 1 8 16 8 16 1,51,7.216938,7,6.499540,0.309502
42,6,4.486931,5.415050,3.740206,  1 4 15 30 15 31 5,101,  1 3 15 28 15 29 1,92,236.854968,7,7.904676,0.376413
42,7,28.657982,34.073033,1.127198,  1 4 25 56 30 54 5,175,  1 4 23 50 29 51 1,159,16518.912193,7,0.276443,0.013164
42,8,156.930104,191.003136,1.189868,  1 5 36 100 54 99 5,300,  1 5 35 89 50 90 1,271,298667.220547,7,0.043517,0.002072


==> paper/results/PBVI_new_results_with_exp/H7/recycling/recycling_no_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-2.716000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,2.381062,2.381062,0.460956,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,0.066532,13,0.242022,0.038935
42,2,21.449868,23.830930,0.486825,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 2,13,2.875622,13,0.287464,0.046246
42,3,206.837658,230.668588,0.492114,  1 4 4 4 4 4 4,25,  1 4 4 4 4 4 4,25,436.669187,13,0.119716,0.019259
42,4,1444.168758,1674.837346,0.514552,  1 6 8 8 8 8 8,47,  1 6 8 8 8 8 8,47,43476.221228,13,0.073442,0.011815


==> paper/results/PBVI_new_results_with_exp/H7/recycling/recycling_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-2.716000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,2.731655,2.731655,0.511229,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,0.116358,13,0.120477,0.019382
42,2,25.510662,28.242317,0.529499,  1 2 2 2 2 2 2,13,  1 2 2 2 2 2 1,12,1.800138,13,0.168401,0.027092
42,3,211.323447,239.565765,0.555734,  1 4 4 4 4 4 4,25,  1 4 4 4 4 4 1,22,89.569822,13,0.152926,0.024602
42,4,1642.672973,1882.238738,0.496657,  1 6 8 8 8 8 8,47,  1 6 8 8 8 7 1,39,3777.165090,13,0.044687,0.007189
42,5,17172.870737,19055.109474,0.512815,  1 8 16 16 16 16 16,89,  1 8 16 16 16 12 1,70,140990.658259,13,0.102449,0.016482


==> paper/results/PBVI_new_results_with_exp/H7/recycling/recycling_pts_pruning_H7.csv <==
seed,iter,iter_time,cumul_time,value,S_per_step,S_size,V_per_step,V_size,exp_time,exp_S_size,exp_value,norm_exp_value
42,0,0.000000,0.000000,-2.716000,  1 0 0 0 0 0 0,1,  1 1 1 1 1 1 1,7,0.000000,0,inf,inf
42,1,3.518096,3.518096,0.418745,  1 1 1 1 1 1 1,7,  1 1 1 1 1 1 1,7,0.094363,13,0.097619,0.015704
42,2,28.105148,31.623244,0.476504,  1 2 2 2 2 2 1,12,  1 2 2 2 2 2 1,12,1.540261,15,0.037340,0.006007
42,3,1261.166850,1292.790094,0.488051,  1 4 4 4 4 4 2,23,  1 4 4 4 4 4 1,22,142.068127,13,0.020424,0.003286
42,4,5921.666350,7214.456444,0.495491,  1 6 8 8 8 8 1,40,  1 6 8 8 8 8 1,40,8042.782785,13,0.058293,0.009378
42,5,45797.640405,53012.096849,0.500502,  1 7 16 16 16 12 1,69,  1 7 16 16 16 11 1,68,236125.740598,13,0.043511,0.007000

